Design and Central Pattern Generator Control of a New Transformable Wheel-Legged Robot

This paper introduces a new wheel-legged robot and develops motion controllers based on central pattern generators (CPGs) for the robot to navigate over a range of terrains. A transformable leg-wheel design is considered and characterized in terms of key locomotion characteristics as a function of the design. Kinematic analysis is conducted based on a generalized four-bar mechanism driven by a coaxial hub arrangement. The analysis is used to inform the design of a central pattern generator to control the robot by mapping oscillator states to wheel-leg trajectories and implementing differential steering within the oscillator network. Three oscillator models are used as the basis of the CPGs, and their performance is compared over a range of inputs. The CPG-based controller is used to drive the developed robot prototype on level ground and over obstacles. Additional simulated tests are performed for uneven terrain negotiation and obstacle climbing. Results demonstrate the effectiveness of CPG control in transformable wheel-legged robots.

==> Review.txt <==
Reviewer 1


Overall I enjoyed the paper.  I thought the intro set up the motivation and problem well.  The design and control method gave interesting results that have broad implications for robotics.  I'm interested to see how this research evolves.


Figure 3 was a great summary of how the design works.


{1} One inconsistency that I noticed was in Equation (1), where angle is represented using theta, however in Figure 3.b it's shown as psi.


{2} The torque explanation on page 3 was a little confusing to follow. Upon initial reading I interpreted TL as the load torque about D. The following paragraph then defines it as the tension in link member L which isn't clearly defined in figure 3.


{3} System parameters were listed in table III, which helps define the system scale but including a scale bar in figure 1 or showing the robot next to a common object would help give the reader a better sense of the size of the robot.


I have a few comments regarding figure 5: 
{4} -I saw no mention of what the different lines in figure 5 represent. Is each line the tracking from a different trial? What do the different colors signify? it looks like some are magenta vs blue. 


{5} -Why does the Van Der Pol oscillator only travel 1.5m when all other control methods traveled 2.5m. In order to draw conclusions on the tracking and deviation all trials should be run for the same distance. At 1.5m the other CPG methods have much smaller deviation from straight, closer to Van Der Pol method at 1.5m. Would it help to normalize the data? 
*in physical testing, the Van Der Pol oscillator was unstable at higher speeds. Simulation speed was kept the same for consistency. Should the simulation be rerun and updated in figure 7?


{6} -Why does the z height not match the start and end z height during the trials? It looks as though the wheel is starting and ending fully collapsed but oscillating during the center of the trial.


________________


Reviewer 2


In this work, the authors present design and control of a transformable wheel-legged robot, 
where the wheels with legs on the rim can be transformed to legged wheels. A coaxial shaft
configuration is designed to implement the transformation of a rotating wheel to legs. This 
design allows the transformation control motor to be located outside of the wheel, i.e., not 
rotate with the wheel, and no rotating electric connection is needed, which is important to 
improve the reliability of the system. The reviewer thinks the manuscript can be accepted with 
addressing some issues.
{7} 1. More reviews of wheel-leg transformation design are needed, and more reviews of CPG 
control strategies are needed. The previous work should be used to compare with the 
proposed method to indicate the contribution of this work.


{11} 2. The derivation of the inverse kinematics in Eq. (1) is unclear. Details should be provided.
*Should a textbook be cited with the generic equations for 2 link robotic arms?


3. In Fig. 3, the new design with planetary gears essentially is different type of mechanism 
from the four-bar linkage mechanism, where the contact constraints of the former and 
later are high and low pairs, respectively.
*Planetary carrier is used as the inner hub so IK remains the same, gear contact is not considered
________________


Reviewer 5


The authors introduce a transformable robot with two actuated degrees of freedom (DOF) leg wheels per limb. They have designed and constructed a prototype to meet the requirements for agricultural applications. Furthermore, the authors undertake a comparative analysis of three types of Central Pattern Generator (CPG)-based controllers in both simulation and practical experiments. While the exploration of validating the behavior of different CPG-based controllers raises intriguing scientific questions, the absence of a comprehensive experimental setup and a clear-cut conclusion leaves the work feeling incomplete. Here are some specific concerns regarding the paper:


Experimental Validation: The most significant concern revolves around the experiments conducted for validation. Each of the three controllers features a multitude of parameters that can potentially influence the robot's speed, phase coupling of each leg, and the convergence of the radial leg length. The paper lacks clarity on the rationale behind the selection of these parameters and why they were chosen.

1.1 Speed Discrepancy in Flat Ground Testing: Figure 5 suggests variations in the robot's speed with different controllers, indicated by differences in total travel length. It remains unclear why selecting different robot speeds is a fair basis for comparison in the "Flat Ground Testing" experiment. The conclusion regarding the achievement of the Van Der Pol model is also incomplete.
*Addressed in {5}?


1.2 Steering with CPG Controllers: The paper posits that CPG provides a viable solution to steering, but the argument would be more persuasive with experimental data rather than relying solely on a single simulation test of steering with CPG controllers.


{8} 1.3 Figure 7 Complexity: Figure 7, while containing substantial information, lacks sufficient explanation. It would be beneficial for readers to understand the distinctions between the four figures for each CPG type. It's unclear if the right figure represents a physical test, and it would be helpful if the authors labeled which CPG model is being used.


Expanding on Controller Comparison: Although this falls outside the immediate scope of this work, it would be valuable to see the authors extend their second contribution—developing and testing different CPG-based controllers—beyond implementation. The work begins a systematic review of these controllers, but it would be intriguing to see the authors provide criteria to demonstrate which controller excels in various scenarios, aiding others in selecting a suitable controller for different tasks.


Notation Consistency: A noticeable issue in the paper is the inconsistency in notation.
{9} 3.1 Undeclared Parameters: Many parameters are introduced without prior definition. For example, variables like $x$, $y$, $L_1$, and $L_2" in equation (1) are not properly introduced. This includes terminology such as "U-shape trajectory."
{10} 3.2 Typographical Errors: The paper summarizes various controllers from different sources, leading to typographical and translation errors in symbol usage when rewriting equations. For instance,
(a) $d_i$ in (2) becomes $x_i$ in (3),
(b) u_i in Sec. III-C should be $\mu_i$, and
(c) x and y in (8) should have an underscore to maintain consistency. 
Addressing these issues is crucial for the paper's overall clarity and coherence.


Video proof: The reviewer would like to see a video showcasing the robot's mechanism, the robot in action, and some simulation.
